FOREVER22: Insights into star formation and clustering properties of protoclusters from simulations and JWST

Using cosmological hydrodynamic simulations with radiative transfer, we investigate star formation and overdensity ($\delta$) in Coma-type cluster progenitors from $z=14$ to 6. Our simulations reproduce observed $M_{\rm star}$-SFR relations and $\delta$ at these redshifts. We find: (1) protocluster (PC) and mean-density field (MF) galaxies show similar $M_{\rm star}$-SFR relations, with PC galaxies extending to higher $M_{\rm star}$ and SFR. (2) UV-bright PC galaxies ($M_{\rm UV}\lesssim -20$~mag) have $>2$ mag higher UV attenuation and shallower UV slopes than MF galaxies. (3) $\delta$ increases with redshift, depending on observational parameters (e.g., $\delta\sim50$ at $z=14$ to $\delta\sim3$ at $z=6$ for a search volume of $\sim3000$~cMpc$^3$ and a limiting magnitude of $M_{\rm UV}=-17$~mag). These results indicate that enhanced star formation in PCs is driven by massive galaxy overdensity, not anomalously high specific SFR. While simulated $\delta$ agrees with observed PC candidates (potential Coma progenitors), some MF galaxies show comparable $\delta$. We propose a robust PC identification method using both $\delta$ and $M_{\rm star}$ of the most massive member. Critical $M_{\rm star}$ thresholds for Coma progenitors are estimated ($10^{7.1}$ to $10^{10.2}$ M$_\odot$ from $z=14$ to 6). Comparison with JWST observations suggests GS-z14-0 and GS-z14-1, the current highest redshift holders, are likely progenitors of Coma-type clusters.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
